Quiescent NIR and optical counterparts to candidate black hole X-ray binaries

We present near-infrared and optical imaging of fifteen candidate black hole X-ray binaries. In addition to quiescent observations for all sources, we also observed two of these sources (IGR J17451-3022 and XTE J1818-245) in outburst. We detect the quiescent counterpart for twelve out of fifteen sources, and for the remaining three we report limiting magnitudes. The magnitudes of the detected counterparts range between $K_s$ = 17.59 and $K_s$ = 22.29 mag. We provide (limits on) the absolute magnitudes and finding charts of all sources. Of these twelve detections in quiescence, seven represent the first quiescent reported values (for MAXI J1543-564, XTE J1726-476, IGR J17451-3022, XTE J1818-245, MAXI J1828-249, MAXI J1836-194, Swift J1910.2-0546) and two detections show fainter counterparts to XTE J1752-223 and XTE J2012+381 than previously reported. We used theoretical arguments and observed trends, for instance between the outburst and quiescent X-ray luminosity and orbital period $P_{orb}$ to derive an expected trend between $\Delta K_s$ and $P_{orb}$ of $\Delta K_s \propto \log P_{orb}^{0.565}$. Comparing this to observations we find a different behaviour. We discuss possible explanations for this result.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
